Red giants evolutionary status determination: the complete Kepler catalog

Evolved cool stars have three distinct evolutionary status: shell Hydrogen-burning (RGB), core Helium and shell Hydrogen burning (RC), and double shell burning (AGB). Asteroseismology can distinguish between the RC and the other status, but distinguishing RGB and AGB has been difficult seismically and spectroscopically. The precise boundaries of different status in the HR diagram have also been difficult to establish. In this article, we present a comprehensive catalog of asteroseismic evolutionary status, RGB and RC, for evolved red giants in the Kepler field. We carefully examine boundary cases to define the lower edge of the RC phase in radius and surface gravity. We also test different published asteroseisemic methods claiming to distinguish AGB and RGB stars against a sample where AGB candidates were selected using a spectrocopic identification method. We used six different seismic techniques to distinguish RC and RGB stars, and tested two proposed methods for distinguishing AGB and RGB stars. These status were compared with those inferred from spectroscopy. We present consensus evolutionary status for 18,784 stars out of the 30,337 red giants present in the Kepler data, including 11,516 stars with APOGEE spectra available. The agreement between seismic and spectroscopic classification is excellent for distinguishing RC stars, agreeing at the 94% level. Most disagreements can be traced to uncertainties in spectroscopic parameters, but some are caused by blends with background stars. We find a sharp lower boundary in surface gravity at log(g) = 2.99+/-0.01 for the RC and discuss the implications. We demonstrate that asteroseismic tools for distinguishing AGB and RGB stars are consistent with spectroscopic evolutionary status at near the RC but that the agreement between the different methods decreases rapidly as the star evolves.

==> readme.txt <==
J/A+A/vol/page    Amplitude and lifetime of radial modes in red giant star spectra observed by Kepler     (Vrard+ 2018)
================================================================================
Amplitude and lifetime of radial modes in red giant star spectra observed by Kepler
     M. Vrard, T. Kallinger, B. Mosser, C. Barban, F. Baudin, K. Belkacem & M.S. Cunha

     Accepted in A&A
================================================================================
ADC_Keywords:  Stars: oscillations - Stars: interiors - Stars: evolution - Methods: data analysis

Description:
    The two first data files contains the seismic global parameters of the stars 
    listed in the paper. Each star is identified with its KIC number 
    (Kepler Input Catalog).

    The large separation are derived from the fit of the radial and quadrupole 
    oscillation modes. The frequency of maximum oscillation power are derived 
    from the autocorrelation of the oscillation spectra. The global radial mode 
    width are obtained from the mode widths of the three radial modes closer to 
    the frequency of maximum oscillation power. The bolometric mode amplitude 
    are derived from the mode amplitude of the three radial mode with the 
    highest mode amplitudes. The radial mode widths and amplitudes are extracted 
    from the lorentzians fit that was performed on those modes. The stellar mass 
    is derived from the seismic scaling relations. The evolutionary status is 
    derived according to the method developped by Vrard et al. (2016) and 
    Kallinger et al. (2012)

    The other files contain the raw data that was obtained from the radial
    mode fitting. The mode frequencies, widths and amplitudes are derived from
    lorentzians fit that was performed over the star radial modes with the 
    FREQ method. 

File Summary:
-------------------------------------------------------------------------------------------------------------------------------------------------------------------
  FileName                                                           Lrecl  Records   Explanations
-------------------------------------------------------------------------------------------------------------------------------------------------------------------
ReadMe                                                                173        .   This file
Data_PROB.dat                                                          96     5523   Seismic global parameters and their error bars extracted with the PROB method
Data_FREQ.dat                                                          96     5173   Seismic global parameters and their error bars extracted with the FREQ method

FREQmodesparameters001027337.txt-FREQmodesparameters012884930.txt     155     1-10   Radial mode parameters and their error bars extracted with the FREQ method, see Note (1)
--------------------------------------------------------------------------------

Byte-by-byte Description of file: Data_PROB.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label         Explanations
--------------------------------------------------------------------------------
   1- 15  I15   ---     KIC           KIC number
  16- 23  F8.2  muHz    Dnu           Large separation
  24- 33  F10.1 muHz    numax         Frequency of maximum oscillation power
  34- 43  F10.3 muHz    Gamma0(numax) Global radial mode width
  44- 53  F10.4 muHz    errGamma0     Uncertainty on Gamma0(numax)
  54- 72  F19.2 ppm     A0bol         Bolometric mode amplitude
  73- 82  F10.2 Msun    M             Mass in solar unit
  83- 92  F10.3 Msun    errM          Uncertainty in mass
  93- 96  I4    ---     Status        Evolutionary status, see Note (2) 
--------------------------------------------------------------------------------
Byte-by-byte Description of file: Data_FREQ.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label         Explanations
--------------------------------------------------------------------------------
   1- 15  I15   ---     KIC           KIC number
  16- 23  F8.2  muHz    Dnu           Large separation
  24- 33  F10.1 muHz    numax         Frequency of maximum oscillation power
  34- 43  F10.3 muHz    Gamma0(numax) Global radial mode width
  44- 53  F10.4 muHz    errGamma0     Uncertainty on Gamma0(numax)
  54- 72  F19.2 ppm     A0bol         Bolometric mode amplitude
  73- 82  F10.2 Msun    M             Mass in solar unit
  83- 92  F10.3 Msun    errM          Uncertainty in mass
  93- 96  I4    ---     Status        Evolutionary status, see Note (2) 
--------------------------------------------------------------------------------
Byte-by-byte Description of files: FREQmodesparameters001027337.txt-FREQmodesparameters012884930.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label          Explanations
--------------------------------------------------------------------------------
  1-  19  F19.2 muHz    nu            Radial mode frequency
  20- 39  F20.4 muHz    errnu         Uncertainty on nu
  40- 59  F20.4 muHz    Gamma0        Mode width
  60- 78  F19.4 muHz    errGamma0_top Upper uncertainty on Gamma0
  79- 97  F19.4 muHz    errGamma0_bot Lower uncertainty on Gamma0
  98-116  F19.2 ppm     A0            Mode amplitude
 117-136  F20.3 ppm     errA0_top     Upper uncertainty on A0
 137-155  F19.3 ppm     errA0_bot     Lower uncertainty on A0
--------------------------------------------------------------------------------
Note (1):
    The files FREQmodesparameters*.txt do not correspond to a unique file but to a 
    series of 5222 files which regroup the radial mode parameters that was extracted 
    with the FREQ method. Each file regroup the results for a specific star, 
    identified by the KIC number present in the file name. In each file, each line
    correspond to a specific radial mode.  
--------------------------------------------------------------------------------
Note (2):
    1: RGB
    2: red clump
--------------------------------------------------------------------------------

Acknowledgements: Mathieu Vrard <mathieu.vrard@obspm.fr>
================================================================================
(End)          Mathieu Vrard [LESIA, Paris Observatory]               12-Feb-2016

